Multi-Fidelity Flow Matching: Cascaded Refinement of PDE Solutions

The source distribution in conditional flow matching is a design parameter that can be calibrated to data, not a default isotropic prior. We exploit this in Multi-Fidelity Flow Matching (MFFM), a cascade refinement framework for parametric PDE solutions: the source is calibrated to the empirical low-to-high-fidelity residual scale with local Gaussian-blur correlation, and the velocity network is conditioned on the low-fidelity solution. Conditioning makes the residual refinement problem substantially easier than unconditional field generation, while residual-calibrated source noise improves the flow-matching training geometry. A multi-resolution cascade applies the same construction independently between adjacent fidelities. After level-wise flow-matching pretraining, we fine-tune the composed cascade end-to-end with a deterministic one-step rollout, which makes one velocity evaluation per cascade level the optimized operating point at inference. The result is a learned analog of multigrid refinement that reaches the finest grid in $L$ deterministic network evaluations per query. We validate MFFM on eight benchmarks: two super-resolution problems and six spatiotemporal forecasting tasks from PDEBench, The Well, and the FNO Navier--Stokes dataset.

==> README_ARXIV_CONVERSION.txt <==
MFFM_PDE JMLR/arXiv conversion notes
====================================

This project was converted from the NeurIPS-style MFFM_PDE Overleaf source to a JMLR-style arXiv source, following the style pattern in INR_Arxiv/arxiv-v2.

Main changes made:
1. main.tex now uses \documentclass[twoside,11pt]{article} and \usepackage{jmlr2e}.
2. The anonymous NeurIPS author block was replaced with a JMLR-style \author block initialized from INR_Arxiv. Verify all authors, emails, affiliations, and corresponding-author status before submission.
3. The NeurIPS checklist is commented out and not included in the default build.
4. jmlr2e.sty and supporting local style files were copied into the project.
5. Bibliography remains \bibliography{references}. main.bbl is included so arXiv can compile without needing to run BibTeX.

Manual checks still required before arXiv submission:
1. Confirm the author list. I could not verify whether Yan Zhang should be included on this MFFM paper; the block was copied from the INR arXiv template.
2. Confirm funding/acknowledgments. None were added automatically.
3. Decide whether to include appendix/F_error_visualization.tex. It remains commented out, matching the provided MFFM main.tex.
4. Search for remaining placeholders: grep -R "\\plh\|\\rsv\|TODO\|placeholder" .
5. Verify that all references are real and complete before posting to arXiv.
6. Upload this directory/zip to Overleaf and compile with pdfLaTeX. On my side, pdfLaTeX compiled successfully from a fresh aux state using the included main.bbl.

